A Locally Weighted Fixation Density-Based Metric for Assessing the Quality of Visual Saliency Predictions

With the increased focus on visual attention (VA) in the last decade, a large number of computational visual saliency methods have been developed over the past few years. These models are traditionally evaluated by using performance evaluation metrics that quantify the match between predicted saliency and fixation data obtained from eye-tracking experiments on human observers. Though a considerable number of such metrics have been proposed in the literature, there are notable problems in them. In this work, we discuss shortcomings in existing metrics through illustrative examples and propose a new metric that uses local weights based on fixation density which overcomes these flaws. To compare the performance of our proposed metric at assessing the quality of saliency prediction with other existing metrics, we construct a ground-truth subjective database in which saliency maps obtained from 17 different VA models are evaluated by 16 human observers on a 5-point categorical scale in terms of their visual resemblance with corresponding ground-truth fixation density maps obtained from eye-tracking data. The metrics are evaluated by correlating metric scores with the human subjective ratings. The correlation results show that the proposed evaluation metric outperforms all other popular existing metrics. Additionally, the constructed database and corresponding subjective ratings provide an insight into which of the existing metrics and future metrics are better at estimating the quality of saliency prediction and can be used as a benchmark.

==> endfloat.sty.txt <==
%% Save file as: ENDFLOAT.STY			Source: FILESERV@SHSU.BITNET
% Name: endfloat.sty
% Description: LaTeX style to put figures and tables at end of article
% Keywords: LaTeX, style-option, float, figure, table
% Author: James Darrell McCauley <jdm5548@diamond.tamu.edu>
% Latest Version: Version 2.0 <02 Jun 1992>
% Archives: pasture.ecn.purdue.edu, shsu.edu or FILESERV@SHSU.BITNET
% Note: See USAGE, CHANGE LOG, and BUGS below.
% See also: comment.sty, endnotes.sty
%
% WHAT IS THIS STYLE FOR?
% The purpose of this style is to put all figures on pages by themselves
% at the end of an article in a section named Figures. Likewise for tables.
% Reference can be made in the text of where the figure should have been
% (only caption appears - see \markersintext [default] and \nomarkersintext
%  below. \ref and \label always works on the ones at the end). This is
% usually required when preparing submissions to journals.
%
% WARNING!
% This creates two extra files: \jobname.fff and \jobname.ttt
% It may also necessitate another latex cycle because of the float
% movement (when you use \label and \ref) and bibtex.
%
% WHY WRITE THIS STYLE?
% Many journals require tables and figures to be separated from the text
% when you submit those ugly doublespaced copies.  They also usually want
% a list of figures/tables before these sections (capability added in v2.0).
%
% I am writing a set of styles that look exactly like a journal, but just
% by adding one style option, I wanted the user to meet the requirements
% for formatting submissions. I encourage others to do the same.
%
% USAGE:
% if you use:                  \documentstyle{article}
% change it to:                \documentstyle[endfloat]{article}
% That's all you have to do. This will produce two extra files with
% .ttt and .fff extensions (for tables and figures, respectively).
%
% This puts all figures and tables at the end of your document
% and creates a List of Figures and/or List of Tables section
% at the end (when appropriate). If you do not want a these, they
% can be turned off by putting \nofiglist and \notablist in the
% preamble of your document.
%
% It also leaves notes in the text (i.e., ``[Figure 4 about here.]'').
% If you would rather not have these, this can be turned off by
% putting \nomarkersintext in the preamble of your document. If you
% do not like this marker, you can change it by using \renewcommand
% (see PREPARING A FOREIGN LANGUAGE VERSION below).
%
% HOW DID I WRITE THIS?
%
% Overview: redefine the figure and table environment following    % bj
% the \begin{comment} ... \end{comment} environment of             % bj
% comment.sty by Victor Eijkhout <eijkhout@csrd.uiuc.edu>.
% Instead of processing what was between \begin{...} and \end{...},
% every line is written to a file (\jobname.fff for figures, \jobname.ttt
% for tables).  Then, when you do an \end{document}, the figure section
% is processed, then the table section is processed. This could easily
% be reversed (tables first) if necessary.
%
% After initial versions, I received much help from Ronald Kappert
% and Brian Junker (see CHANGE LOG below). <Thanks guys!>
% If anyone has any bugs/suggestions to report, mail them to
% jdm5548@diamond.tamu.edu.
%				Darrell McCauley <02 Jun 1992>
%
% PREPARING A FOREIGN LANGUAGE VERSION
%
% 10-03-92: Announcements in any language can be generated with
%           a \renewcommand{\figureplace} or \renewcommand{\tableplace}
%           with default
%\def\figureplace{\bf\figurename~\thepostfig should be placed near here.}
%           and
%\def\tableplace{\bf\tablename~\theposttbl should be placed near here.}
%           The name of figures and tables is governed by standard
%           LaTeX variables \figurename and \tablename.
%           The name of the section with the figures can be governed with
%           a \renewcommand{\figuresection}{...Name of Figs. section...}
%           Ditto for \tablesection. Default is \def\tablesection{Tables}
%           and \def\figuresection{Figures}.
%
%           URC (RJHK)
%
% CHANGE LOG
% (if you make any changes to this, record them here)
% <25 Feb 1992> v0.1 - created by Darrell McCauley <jdm5548@diamond.tamu.edu>
% <01 Mar 1992> v1.0 - cleaned up and released <jdm5548@diamond.tamu.edu>
%
% <10 Mar 1992> v1.0 - some adaptions for LaTeX 2.09 <14-1-92> and
%                      international namegiving by Ronald Kappert
%                      <R.Kappert@urc.kun.nl>.
% <13 Mar 1992> v1.1 - verified that floats were used before a section was
%                      created for them. <jdm5548@diamond.tamu.edu>
% <14 Mar 1992> v1.2 - corrected typo that may have caused figures not
%                      to be printed. <jdm5548@diamond.tamu.edu>
%
% <27 May 1992> ???? - (1) changed "comment" to "figure" and "komment" to
%                      "table" throughout, to avoid collisions with other
%                      style files' definitions of "\comment".  Also
%                      fixes "\begin{table} ends with \end{komment}"
%                      error generated by my (older) version of PC TeX.
%
%                      (2) Fixed gobble of float position specifiers.
%                      There are two ways to do this: (a) \write
%                      \ifnextchar[{\gobbleuntilnext}{} into every
%                      environment written to \jobname.fff, etc.; (b)
%                      save LaTeX's old def's of \figure and \table
%                      and re-use them when processing fig's and tables.
%                      I chose the latter approach, for maximum
%                      consistency with LaTeX, other style files, etc.
%
%                      (3) Added def's of \tablename and \figurename,
%                      which my version of PC-TeX seemed to need.
%                      <backward compatability for earlier versions :-> %jdm
%
%                      (4) Moved formatting of figure/table markers to
%                      \figureplace and \tableplace.
%
%                      (5) Style change: in-text markers are now
%                      centered reminders like "[Figure 4 about here.]".
%
%                      (6) Style change: added list of tables and
%                      figures to the table and figure sections.
%                      Change back to old format with \nofiglist and
%                      \notablist.
%
%                      (7) Changed default to \markersintext.
%
%                      (8) Fixed trivial typo in \@openposttbls
%
%                      All changes marked "% bj" at end of line.
%                      Brian Junker <brian@stat.cmu.edu>
% <02 Jun 1992> v2.0 - incorporated changes made by Junker (see above).
%                      Corrected problem of extra blank spaces in
%                      the output when \nomarkersintext was in effect
%                      (bug reported by <schultz@unixg.ubc.ca>).
%                      <jdm5548@diamond.tamu.edu>
% BUGS:
% <14 Mar 1992> still needs to gobble float position specifiers.
%
\newif\if@domarkers
\def\markersintext{
 \@domarkerstrue }
\def\nomarkersintext{
 \@domarkersfalse
}
%\nomarkersintext
\markersintext     % bj

\newif\if@tablist                % bj
\def\dotablist{\@tablisttrue}    % bj
\def\notablist{\@tablistfalse}   % bj
\dotablist                       % bj

\newif\if@figlist                % bj
\def\dofiglist{\@figlisttrue}    % bj
\def\nofiglist{\@figlistfalse}   % bj
\dofiglist                       % bj

\newcounter{postfig}
\newwrite\@postfigs
\newif\if@postfigsopen \global\@postfigsopenfalse
 \def\@openpostfigs{\immediate\openout\@postfigs=\jobname.fff\relax
      \message{(\jobname.fff)}%
      \global\@postfigsopentrue}

\newcounter{posttbl}
\newwrite\@posttbls
\newif\if@posttblsopen \global\@posttblsopenfalse

\def\@openposttbls{\immediate\openout\@posttbls=\jobname.ttt\relax
      \message{(\jobname.ttt)}%                                      % bj
      \global\@posttblsopentrue}

\def\makeinnocent#1{\catcode`#1=12 }

%\def\figureplace{\bf\figurename~\thepostfig should be placed near here.} % bj
%\def\tableplace{\bf\tablename~\theposttbl should be placed near here.} % bj

\@ifundefined{figurename}{\def\figurename{Figure}}{}  % bj
\@ifundefined{tablename}{\def\tablename{Table}}{}     % bj

\def\figureplace{\begin{center}          % bj
[\figurename~\thepostfig\ about here.]   % bj
\end{center}}                            % bj
\def\tableplace{\begin{center}           % bj
[\tablename~\theposttbl\  about here.]   % bj
\end{center}}                            % bj

\def\@gobbleuntilnext[#1]{}
%\let\eatarg\@gobbleuntilnext  % bj
%\let\ifnextchar\@ifnextchar   % bj

\let\@bfig\figure             % bj
\let\@efig\endfigure          % bj
\let\@btab\table              % bj
\let\@etab\endtable           % bj
\let\endfigure\relax          % bj
\let\endtable\relax           % bj

%
% the {blank space } appearing with \nomarkersintext was fixed by adding
% a percent sign (%) at strategic locations, determined by setting
% \tracingcommands=1           % Darrell
%

\def\figure{%
%    \if@nextchar[{
    \if@postfigsopen \else \@openpostfigs \fi%
    \immediate\write\@postfigs{\string\begin{figure}}%
%    \immediate\write\@postfigs{\string\ifnextchar[{\string\eatarg}{}} % bj
    \if@domarkers%
       \addtocounter{postfig}{1}% % bj
       \figureplace%              % bj
    \fi%
    \def\@currenvir{figure}%
    \begingroup%
    \let\do\makeinnocent \dospecials%
    \makeinnocent\^^L% and whatever other special cases
    \endlinechar`\^^M \catcode`\^^M=12 \xfigure}%
{\catcode`\^^M=12 \endlinechar=-1 %
 \gdef\xfigure#1^^M{\def\test{#1}%
      \ifx\test\endfiguretest%
          \def\next{\endgroup\end{figure}%
          \immediate\write\@postfigs{\string\end{figure}}%
          \immediate\write\@postfigs{\string\clearpage}%
          \immediate\write\@postfigs{ }}%
      \else\ifx\test\enddblfiguretest%
          \def\next{\endgroup\end{figure}%
          \immediate\write\@postfigs{\string\end{figure}}%
          \immediate\write\@postfigs{\string\clearpage}%
          \immediate\write\@postfigs{ }}%
      % skip over float position specifier (fps)
      \else\@ifnextchar[%
          \@whilesw \ifx\test\CB \fi%
	    \@gobble%
      \else%
          \if@postfigsopen \else \@openpostfigs \fi%
          \immediate\write\@postfigs{#1}%
          \let\next\xfigure%
      \fi \fi \next}%
}%

%hello
{\escapechar=-1%
 \xdef\CB{]}%
 \xdef\endfiguretest{\string\\end\string\{figure\string\}}%
 \xdef\enddblfiguretest{\string\\end\string\{figure*\string\}}%
}%

\def\table{\if@posttblsopen \else \@openposttbls \fi
    \immediate\write\@posttbls{\string\begin{table}}%
%    \immediate\write\@posttbls{\string\ifnextchar[{\string\eatarg}{}} % bj
    \if@domarkers
       \addtocounter{posttbl}{1} % bj
       \tableplace               % bj
    \fi
    \def\@currenvir{table}%
    \begingroup
    \let\do\makeinnocent \dospecials
    \makeinnocent\^^L% and whatever other special cases
    \endlinechar`\^^M \catcode`\^^M=12 \xtable}
{\catcode`\^^M=12 \endlinechar=-1 %
 \gdef\xtable#1^^M{\def\test{#1}
      \ifx\test\enddbltabletest
          \def\next{\endgroup\end{table}
          \immediate\write\@posttbls{\string\end{table}}
          \immediate\write\@posttbls{\string\clearpage}
          \immediate\write\@posttbls{ }}
      \else\ifx\test\endtabletest
          \def\next{\endgroup\end{table}
          \immediate\write\@posttbls{\string\end{table}}
          \immediate\write\@posttbls{\string\clearpage}
          \immediate\write\@posttbls{ }}
      \else
          \if@posttblsopen \else \@openposttbls \fi
          \immediate\write\@posttbls{#1}%
          \let\next\xtable
      \fi \fi \next}
}

{\escapechar=-1
 \xdef\enddbltabletest{\string\\end\string\{table*\string\}}
 \xdef\endtabletest{\string\\end\string\{table\string\}}
}
%% end of stuff from comment.sty

% \let\figure=\figure
%\ let\table=\table
\@namedef{figure*}{\figure}
\@namedef{table*}{\table}
\def\endfloat{\endfigure}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\def\figuresection{Figures}
\def\tablesection{Tables}

\def\processfigures{
  \if@postfigsopen
  \immediate\closeout\@postfigs \global\@postfigsopenfalse
%  \let\figure={\@float{figure}} % bj
%  \let\endfigure=\end@float     % bj
  \let\figure\@bfig              % bj
  \let\endfigure\@efig           % bj
  \clearpage                                                        % bj
  \if@figlist                                                       % bj
    {\normalsize\listoffigures}                                     % bj
    \clearpage                                                      % bj
  \else                                                             % bj
    \section*{\figuresection}                                       % bj
    \markboth{\uppercase{\figuresection}}{\uppercase{\figuresection}}% bj
  \fi                                                               % bj
  {                                                                 % bj
  \def\baselinestretch{1}\tiny\normalsize                           % bj
  \@input{\jobname.fff}                                             % bj
  }                                                                 % bj
  \fi}

\def\processtables{
\if@posttblsopen
  \immediate\closeout\@posttbls \global\@posttblsopenfalse
%  \let\table={\@float{table}}   % bj
%  \let\endtable=\end@float      % bj
  \let\table\@btab               % bj
  \let\endtable\@etab            % bj
  \clearpage                                                      % bj
  \if@tablist                                                     % bj
    {\normalsize\listoftables}                                    % bj
    \clearpage                                                    % bj
  \else                                                           % bj
    \section*{\tablesection}                                      % bj
    \markboth{\uppercase{\tablesection}}{\uppercase{\tablesection}}% bj
  \fi                                                             % bj
  {                                                               % bj
  \def\baselinestretch{1}\tiny\normalsize                         % bj
  \@input{\jobname.ttt}                                           % bj
  }
  \fi}

\def\enddocument{\onecolumn\processfigures\clearpage\processtables
\@checkend{document}\clearpage\begingroup
\if@filesw \immediate\closeout\@mainaux
\def\global\@namedef##1##2{}\def\newlabel{\@testdef r}%
\def\bibcite{\@testdef b}\@tempswafalse \makeatletter\input \jobname.aux
\if@tempswa \@warning{Label(s) may have changed.  Rerun to get
cross-references right}\fi\fi\endgroup\deadcycles\z@\@@end}

\endinput

